NASIB: Neural Architecture Search withIn Budget

Neural Architecture Search (NAS) represents a class of methods to generate the optimal neural network architecture and typically iterate over candidate architectures till convergence over some particular metric like validation loss. They are constrained by the available computation resources, especially in enterprise environments. In this paper, we propose a new approach for NAS, called NASIB, which adapts and attunes to the computation resources (budget) available by varying the exploration vs. exploitation trade-off. We reduce the expert bias by searching over an augmented search space induced by Superkernels. The proposed method can provide the architecture search useful for different computation resources and different domains beyond image classification of natural images where we lack bespoke architecture motifs and domain expertise. We show, on CIFAR10, that itis possible to search over a space that comprises of 12x more candidate operations than the traditional prior art in just 1.5 GPU days, while reaching close to state of the art accuracy. While our method searches over an exponentially larger search space, it could lead to novel architectures that require lesser domain expertise, compared to the majority of the existing methods.

==> data/adaptive_epoch/150.dat <==
0 11.50
1 17.43
2 18.31
3 20.03
4 21.81
5 21.69
6 21.09
7 23.24
8 24.09
9 25.74
10 24.98
11 26.12
12 26.23
13 26.81
14 26.17
15 27.75
16 30.70
17 30.25
18 30.49
19 31.56
20 32.25
21 32.96
22 32.05
23 33.42
24 34.00
25 35.28
26 35.85
27 35.77
28 36.21
29 37.22
30 36.36
31 37.96
32 38.37
33 38.12
34 39.20
35 39.63
36 39.15
37 38.91
38 39.22
39 38.76
40 40.25
41 40.94
42 41.76
43 40.44
44 40.44
45 41.45
46 42.40
47 42.58
48 42.39
49 43.58
50 43.59
51 44.10
52 44.73
53 44.65
54 45.56
55 45.34
56 45.52
57 46.10
58 47.48
59 46.48
60 46.65
61 47.70
62 49.44
63 49.59
64 50.17
65 49.66
66 52.41
67 52.11
68 53.62
69 55.58
70 55.10
71 55.70
72 56.85
73 56.23
74 57.76
75 59.04
76 59.27
77 59.53
78 59.94
79 60.19
80 62.51
81 62.79
82 63.68
83 64.02
84 63.31
85 64.58
86 64.54
87 66.10
88 65.50
89 65.31
90 66.04
91 67.64
92 66.48
93 68.31
94 67.68
95 68.48
96 69.43
97 68.02
98 68.91
99 69.24
100 70.49
101 70.31
102 71.10
103 70.25
104 70.82
105 71.47
106 72.20
107 72.55
108 72.85
109 73.23
110 73.12
111 73.56
112 73.15
113 73.37
114 73.38
115 74.56
116 74.94
117 74.63
118 75.37
119 75.12
120 74.95
121 76.13
122 75.60
123 75.13
124 76.18
125 76.13
126 76.19
127 76.59
128 76.61
129 77.36
130 77.18
131 77.06
132 77.37
133 77.14
134 76.72
135 77.06
136 78.25
137 77.94
138 77.70
139 78.04
140 78.25
141 78.17
142 77.71
143 77.97
144 78.63
145 78.84
146 79.04
147 79.72
148 79.17
149 78.91

==> data/adaptive_epoch/250.dat <==
0 12.98
1 16.36
2 16.33
3 17.93
4 20.29
5 21.03
6 20.33
7 22.76
8 22.99
9 24.89
10 25.53
11 26.27
12 25.64
13 25.22
14 26.52
15 27.68
16 28.29
17 29.88
18 30.23
19 31.21
20 31.46
21 32.85
22 32.85
23 31.98
24 32.55
25 33.08
26 33.67
27 34.68
28 34.64
29 36.31
30 36.84
31 37.05
32 37.52
33 37.53
34 37.94
35 37.73
36 37.98
37 38.57
38 38.98
39 38.69
40 39.14
41 39.90
42 40.20
43 40.71
44 39.95
45 40.43
46 41.19
47 41.11
48 41.89
49 42.56
50 42.76
51 42.02
52 42.77
53 43.76
54 42.46
55 44.37
56 44.32
57 44.29
58 44.17
59 44.48
60 45.66
61 46.19
62 45.12
63 46.34
64 46.42
65 46.96
66 47.68
67 47.82
68 47.96
69 48.71
70 48.77
71 48.74
72 49.09
73 49.55
74 49.63
75 51.06
76 50.50
77 50.70
78 52.53
79 52.34
80 52.21
81 52.56
82 54.05
83 54.38
84 54.80
85 53.12
86 53.47
87 56.21
88 55.25
89 56.68
90 56.77
91 57.74
92 58.73
93 57.20
94 58.39
95 59.70
96 59.62
97 59.54
98 59.31
99 60.00
100 59.88
101 60.48
102 61.97
103 60.71
104 60.80
105 61.91
106 62.72
107 62.40
108 61.21
109 63.14
110 62.47
111 63.03
112 65.04
113 64.31
114 65.21
115 65.04
116 66.72
117 64.96
118 67.35
119 65.70
120 66.22
121 67.12
122 67.41
123 66.35
124 67.32
125 67.72
126 68.26
127 68.64
128 67.69
129 69.42
130 70.69
131 70.11
132 69.52
133 69.66
134 68.48
135 69.83
136 70.01
137 71.08
138 70.73
139 71.66
140 71.63
141 70.98
142 71.70
143 71.06
144 72.05
145 72.41
146 70.69
147 72.17
148 71.84
149 71.78
150 73.03
151 72.13
152 72.50
153 73.59
154 72.93
155 73.43
156 73.16
157 74.56
158 74.15
159 74.04
160 74.11
161 74.88
162 75.27
163 74.21
164 75.17
165 75.08
166 75.64
167 75.64
168 74.90
169 75.39
170 75.87
171 75.51
172 75.61
173 76.48
174 76.36
175 76.32
176 76.22
177 75.68
178 75.73
179 76.22
180 76.66
181 76.77
182 77.20
183 76.96
184 77.12
185 77.14
186 77.22
187 76.94
188 77.18
189 77.57
190 78.02
191 77.86
192 76.83
193 78.15
194 78.21
195 76.87
196 78.12
197 78.38
198 77.92
199 77.98
200 78.54
201 78.01
202 78.86
203 78.81
204 78.37
205 79.23
206 78.59
207 79.22
208 79.27
209 79.28
210 79.63
211 79.30
212 78.76
213 79.78
214 80.04
215 79.23
216 80.11
217 79.09
218 79.82
219 79.39
220 80.23
221 79.25
222 80.37
223 80.63
224 80.31
225 79.91
226 80.02
227 80.62
228 80.82
229 80.36
230 80.47
231 80.64
232 80.28
233 80.59
234 80.76
235 80.05
236 80.94
237 81.05
238 81.15
239 81.62
240 80.57
241 81.14
242 81.20
243 81.51
244 81.38
245 81.31
246 81.52
247 81.47
248 81.94
249 81.44

==> data/adaptive_epoch/50.dat <==
0 11.95
1 16.32
2 20.13
3 19.14
4 21.49
5 21.83
6 21.21
7 23.77
8 23.29
9 25.10
10 25.21
11 25.60
12 25.23
13 25.99
14 26.37
15 27.93
16 27.79
17 27.49
18 29.46
19 30.73
20 31.57
21 31.29
22 32.32
23 32.91
24 33.67
25 35.95
26 37.82
27 37.75
28 39.33
29 39.11
30 40.18
31 39.90
32 41.83
33 41.52
34 41.76
35 41.66
36 42.66
37 42.26
38 43.56
39 44.46
40 44.42
41 45.08
42 45.83
43 46.94
44 48.10
45 48.37
46 50.72
47 51.54
48 52.11
49 53.69

==> data/adaptive_epoch/500.dat <==
0 14.49
1 17.12
2 18.88
3 19.66
4 20.85
5 22.31
6 21.31
7 21.24
8 22.79
9 24.44
10 24.16
11 26.22
12 25.86
13 26.17
14 26.36
15 28.02
16 27.79
17 29.68
18 29.62
19 30.72
20 31.59
21 32.22
22 32.60
23 32.44
24 32.03
25 33.15
26 32.79
27 33.21
28 32.79
29 33.59
30 33.83
31 34.05
32 35.03
33 34.71
34 35.50
35 35.79
36 36.80
37 36.19
38 36.54
39 36.43
40 36.92
41 37.32
42 37.55
43 36.75
44 37.63
45 38.16
46 38.74
47 38.55
48 39.22
49 38.37
50 39.01
51 39.41
52 37.79
53 40.16
54 40.30
55 40.10
56 39.57
57 41.98
58 40.96
59 40.92
60 41.84
61 41.76
62 41.56
63 41.48
64 41.95
65 43.04
66 42.60
67 42.54
68 42.58
69 43.07
70 42.40
71 42.84
72 44.41
73 43.93
74 44.54
75 45.12
76 44.59
77 45.64
78 46.48
79 45.66
80 44.84
81 47.30
82 46.22
83 47.42
84 47.46
85 48.00
86 48.12
87 47.76
88 47.92
89 48.86
90 49.89
91 49.76
92 50.85
93 50.25
94 47.11
95 50.41
96 51.16
97 50.55
98 50.81
99 51.60
100 51.47
101 51.57
102 53.29
103 51.87
104 52.59
105 53.08
106 53.21
107 52.61
108 52.88
109 54.36
110 54.83
111 55.43
112 54.30
113 55.98
114 56.26
115 56.13
116 56.39
117 56.76
118 55.95
119 55.69
120 57.43
121 56.89
122 57.80
123 58.17
124 57.97
125 57.77
126 58.38
127 57.66
128 58.92
129 57.84
130 59.04
131 58.62
132 59.85
133 59.25
134 60.26
135 59.91
136 60.14
137 59.67
138 59.52
139 60.83
140 60.66
141 61.19
142 60.76
143 62.32
144 61.89
145 60.50
146 62.06
147 61.19
148 62.29
149 62.94
150 62.85
151 63.83
152 61.70
153 62.31
154 63.50
155 63.54
156 63.31
157 65.24
158 63.19
159 63.22
160 65.33
161 64.60
162 65.33
163 65.50
164 65.99
165 64.54
166 66.12
167 66.17
168 66.69
169 65.87
170 64.96
171 65.40
172 66.18
173 66.57
174 66.58
175 66.66
176 66.73
177 66.21
178 67.33
179 66.45
180 66.80
181 68.56
182 67.82
183 67.50
184 66.43
185 68.56
186 67.93
187 68.63
188 67.50
189 68.54
190 67.49
191 69.44
192 69.08
193 68.75
194 69.03
195 69.52
196 69.61
197 69.84
198 70.09
199 70.49
200 70.78
201 69.24
202 70.61
203 70.14
204 70.43
205 69.93
206 70.82
207 70.94
208 71.68
209 71.17
210 71.65
211 71.11
212 71.69
213 71.26
214 71.72
215 72.10
216 71.06
217 72.31
218 72.15
219 72.26
220 72.61
221 72.20
222 72.36
223 72.39
224 72.47
225 72.51
226 73.62
227 72.60
228 73.21
229 73.05
230 72.91
231 72.69
232 73.57
233 73.55
234 73.88
235 74.00
236 74.56
237 74.22
238 74.53
239 73.70
240 74.37
241 75.32
242 74.60
243 74.96
244 74.70
245 74.07
246 74.54
247 73.47
248 74.70
249 75.25
250 74.84
251 74.55
252 74.37
253 75.24
254 75.30
255 74.74
256 75.69
257 74.68
258 74.61
259 75.79
260 76.47
261 76.20
262 75.75
263 75.65
264 76.56
265 75.85
266 76.21
267 76.16
268 76.80
269 76.11
270 76.44
271 77.94
272 77.23
273 76.37
274 76.72
275 76.23
276 76.80
277 77.20
278 77.36
279 76.68
280 77.30
281 77.32
282 76.91
283 76.98
284 77.61
285 78.25
286 77.69
287 76.85
288 77.70
289 78.29
290 77.94
291 77.34
292 77.83
293 77.87
294 77.37
295 78.93
296 78.12
297 77.68
298 78.81
299 77.83
300 78.43
301 78.77
302 78.79
303 79.01
304 78.15
305 76.93
306 77.30
307 78.94
308 79.33
309 79.14
310 79.88
311 79.58
312 79.84
313 79.26
314 79.39
315 78.25
316 79.74
317 79.97
318 80.28
319 79.44
320 79.77
321 79.67
322 80.30
323 80.54
324 80.09
325 80.23
326 80.38
327 80.56
328 80.10
329 80.64
330 79.80
331 80.54
332 80.21
333 80.61
334 79.29
335 79.88
336 80.80
337 81.05
338 80.71
339 81.07
340 81.20
341 81.54
342 81.48
343 80.90
344 81.67
345 81.28
346 81.26
347 81.57
348 82.20
349 81.68
350 81.79
351 81.10
352 81.57
353 81.91
354 81.90
355 81.36
356 81.96
357 81.86
358 81.94
359 81.54
360 82.45
361 82.83
362 82.19
363 82.16
364 82.16
365 82.65
366 82.67
367 82.42
368 82.63
369 82.63
370 82.82
371 82.71
372 83.08
373 82.27
374 82.65
375 82.77
376 82.76
377 83.39
378 82.79
379 83.64
380 83.21
381 83.46
382 83.62
383 83.49
384 83.04
385 83.33
386 83.18
387 83.55
388 83.79
389 83.57
390 83.48
391 83.92
392 83.85
393 83.88
394 83.87
395 83.99
396 84.12
397 83.96
398 83.05
399 84.17
400 84.40
401 83.99
402 83.75
403 84.05
404 84.55
405 84.21
406 84.20
407 84.45
408 84.45
409 84.43
410 84.81
411 84.74
412 84.07
413 83.86
414 84.15
415 84.66
416 84.65
417 83.74
418 84.95
419 84.70
420 85.23
421 85.05
422 85.21
423 85.21
424 85.20
425 85.53
426 85.16
427 84.66
428 85.37
429 85.13
430 85.41
431 85.45
432 84.55
433 85.47
434 85.39
435 85.93
436 85.35
437 85.54
438 85.62
439 85.98
440 86.14
441 86.04
442 85.91
443 85.92
444 86.10
445 86.08
446 86.12
447 85.49
448 86.13
449 86.59
450 86.38
451 85.95
452 86.45
453 86.36
454 86.08
455 86.54
456 86.31
457 86.27
458 86.22
459 86.64
460 86.65
461 86.78
462 86.61
463 86.08
464 86.59
465 86.50
466 86.87
467 86.66
468 86.64
469 86.22
470 86.70
471 86.75
472 86.74
473 86.87
474 86.64
475 86.91
476 86.88
477 87.03
478 86.92
479 86.94
480 86.63
481 86.92
482 86.99
483 86.91
484 86.68
485 86.91
486 86.99
487 86.86
488 87.22
489 87.03
490 87.08
491 87.29
492 86.95
493 86.83
494 87.10
495 87.27
496 87.09
497 87.21
498 87.22
499 87.33

==> data/comparison_other_methods/darts.dat <==
0 46.898
1 58.706
2 66.167
3 69.178
4 71.144
5 72.496
6 73.956
7 75.314
8 75.789
9 76.708
10 77.41
11 77.918
12 78.656
13 79.175
14 79.66
15 80.135
16 80.599
17 80.947
18 81.294
19 81.566
20 81.623
21 81.738
22 82.308
23 82.509
24 82.653
25 82.653
26 82.87
27 83.34
28 83.51
29 83.51
30 83.826
31 84.149
32 84.441
33 84.668
34 84.895
35 85.116
36 85.366
37 85.602
38 85.659
39 85.716
40 85.773
41 85.829
42 85.837
43 85.853
44 85.926
45 85.991
46 86.048
47 86.278
48 85.97

==> data/comparison_other_methods/enas.dat <==
0 6.07
1 7.597
2 8.1
3 9.311
4 9.557
5 9.868
6 10.237
7 10.377
8 10.408
9 10.419
10 10.63
11 11.091
12 11.534
13 11.878
14 11.878
15 12.25
16 12.622
17 12.889
18 13.14
19 13.553
20 13.405
21 13.683
22 14.236
23 14.513
24 14.655
25 14.694
26 14.743
27 14.749
28 14.527
29 15.022
30 15.712
31 16.358
32 17.054
33 18.011
34 20.338
35 21.561
36 22.354
37 23.395
38 24.406
39 25.237
40 26.224
41 26.752
42 27.572
43 28.325
44 28.997
45 29.721
46 30.569
47 31.269
48 31.453
49 31.95
50 32.858
51 33.166
52 33.553
53 34.127
54 34.648
55 35.123
56 35.492
57 35.686
58 35.909
59 36.188
60 36.68
61 36.798
62 36.768
63 36.882
64 37.046
65 37.102
66 36.513
67 34.942
68 35.434
69 35.927
70 36.669
71 37.852
72 38.426
73 39.561
74 40.431
75 41.015
76 41.691
77 42.521
78 43.343
79 44.163
80 44.984
81 45.813
82 47.125
83 47.115
84 47.723
85 48.683
86 49.422
87 50.16
88 50.985
89 51.241
90 51.366
91 51.769
92 52.117
93 52.434
94 52.823
95 53.377
96 53.951
97 54.47
98 54.922
99 55.325
100 55.766
101 56.283
102 56.677
103 57.012
104 57.207
105 57.377
106 58.556
107 59.257
108 59.811
109 59.878
110 59.973
111 60.219
112 60.443
113 60.707
114 61.11
115 61.485
116 61.821
117 61.959
118 61.994
119 62.363
120 62.858
121 63.514
122 63.551
123 63.551
124 63.991
125 64.205
126 64.272
127 64.523
128 64.791
129 64.896
130 65.121
131 65.349
132 65.475
133 65.6
134 65.734
135 65.962
136 66.209
137 66.402
138 66.49
139 66.49
140 66.49
141 66.49
142 66.607
143 66.435
144 63.857
145 53.812
146 55.13
147 56.807
148 56.842
149 58.115
150 58.59
151 59.02
152 59.02
153 59.175
154 59.749
155 60.196
156 60.25
157 59.782
158 60.904
159 60.74
160 61.449
161 61.443
162 61.568
163 61.863
164 61.23
165 62.341
166 62.592
167 62.585
168 61.96
169 62.066
170 62.854
171 63.049
172 63.624
173 63.205
174 63.931
175 64.033
176 63.615
177 63.767
178 63.693
179 64.936
180 65.1
181 65.484
182 64.905
183 64.998
184 65.243
185 65.436
186 65.676
187 65.878
188 65.878
189 66.62
190 66.049
191 66.047
192 66.672

==> data/comparison_other_methods/nasib.dat <==
0 33.5099995136261
1 41.019999980926514
2 44.669997692108154
3 48.7199991941452
4 53.17000150680542
5 55.309998989105225
6 60.14999747276306
7 62.5
8 65.13999700546265
9 66.3599967956543
10 68.00000071525574
11 69.34999823570251
12 71.14999890327454
13 72.20999598503113
14 73.30999970436096
15 74.19999837875366
16 74.97000098228455
17 75.50999522209167
18 76.51999592781067
19 76.13999843597412
20 77.62999534606934
21 78.13000082969666
22 78.329998254776
23 78.00999879837036
24 78.51999998092651
25 79.00999784469604
26 78.52999567985535
27 79.12999987602234
28 79.60999608039856
29 80.07999658584595
30 80.48999905586243
31 80.75999617576599
32 80.2899956703186
33 79.78000044822693
34 80.03000020980835
35 80.42999505996704
36 81.08999729156494
37 81.48999810218811
38 80.84999918937683
39 81.73999786376953
40 81.36999607086182
41 81.31999969482422
42 81.39999508857727
43 81.87999725341797
44 81.61999583244324
45 81.86999559402466
46 81.90000057220459
47 82.52999782562256
48 82.04999566078186
49 83.25999975204468
50 82.33000040054321
51 82.30999708175659
52 82.74999856948853
53 82.60999917984009
54 82.96999931335449
55 82.62999653816223
56 83.34999680519104
57 82.81999826431274
58 83.08999538421631
59 82.29999542236328
60 82.76000022888184
61 83.19000005722046
62 82.80999660491943
63 83.30999612808228
64 84.07999873161316
65 83.85999798774719
66 83.2099974155426
67 84.0999960899353
68 83.81999731063843
69 82.63999819755554
70 83.81999731063843
71 83.73000025749207
72 84.20000076293945
73 84.60999727249146
74 83.79999995231628
75 83.99999737739563
76 84.4599962234497
77 83.93999934196472
78 83.75999927520752
79 84.0999960899353
80 84.89999771118164
81 84.11999940872192
82 84.45000052452087
83 84.84999537467957
84 84.95999574661255
85 84.82999801635742
86 85.14999747276306
87 84.63000059127808
88 84.79999899864197
89 84.76999998092651
90 85.44999957084656
91 85.2400004863739
92 84.73999500274658
93 84.7599983215332
94 85.4200005531311
95 84.88999605178833
96 84.79999899864197
97 85.31000018119812
98 85.00999808311462
99 85.31999588012695
100 84.9399983882904
101 85.88999509811401
102 85.93999743461609
103 85.13000011444092
104 85.78999638557434
105 85.43999791145325
106 86.03999614715576
107 85.29999852180481
108 85.85999608039856
109 86.3599956035614
110 85.26999950408936
111 86.19999885559082
112 86.40999794006348
113 85.68999767303467
114 86.21000051498413
115 86.18999719619751
116 86.15999817848206
117 86.13999485969543
118 86.21000051498413
119 86.03999614715576
120 86.22999787330627
121 85.4099988937378
122 86.28999590873718
123 86.03999614715576
124 86.33999824523926
125 86.1299991607666
126 86.39999628067017
127 85.78000068664551
128 86.18999719619751
129 85.71999669075012
130 86.50999665260315
131 86.9599997997284
132 86.61999702453613
133 86.84999942779541
134 85.6000006198883
135 86.16999983787537
136 86.82999610900879
137 87.00999617576599
138 86.6599977016449
139 86.73999905586243
140 86.82000041007996
141 86.7199957370758
142 86.89000010490417
143 87.04999685287476
144 86.46000027656555
145 87.33999729156494
146 86.89999580383301
147 87.1999979019165
148 87.1899962425232
149 87.28999495506287

==> data/comparison_other_methods/nasib_superkernel.dat <==
0 11.499999463558197
1 17.430000007152557
2 18.310000002384186
3 20.029999315738678
4 21.809999644756317
5 21.689999103546143
6 21.08999937772751
7 23.240000009536743
8 24.089999496936798
9 25.74000060558319
10 24.979999661445618
11 26.11999809741974
12 26.229998469352722
13 26.809999346733093
14 26.170000433921814
15 27.75000035762787
16 30.699998140335083
17 30.249997973442078
18 30.489999055862427
19 31.55999779701233
20 32.249999046325684
21 32.96000063419342
22 32.0499986410141
23 33.4199994802475
24 34.00000035762787
25 35.27999818325043
26 35.85000038146973
27 35.7699990272522
28 36.21000051498413
29 37.219998240470886
30 36.35999858379364
31 37.95999884605408
32 38.36999833583832
33 38.1199985742569
34 39.19999897480011
35 39.62999880313873
36 39.14999961853027
37 38.909998536109924
38 39.21999931335449
39 38.760000467300415
40 40.25000035762787
41 40.939998626708984
42 41.759997606277466
43 40.43999910354614
44 40.43999910354614
45 41.44999980926514
46 42.399999499320984
47 42.579999566078186
48 42.38999783992767
49 43.57999861240387
50 43.59000027179718
51 44.099998474121094
52 44.7299987077713
53 44.65000033378601
54 45.55999934673309
55 45.33999860286713
56 45.51999866962433
57 46.0999995470047
58 47.47999906539917
59 46.480000019073486
60 46.64999842643738
61 47.69999980926514
62 49.43999946117401
63 49.58999752998352
64 50.16999840736389
65 49.66000020503998
66 52.41000056266785
67 52.10999846458435
68 53.61999869346619
69 55.57999610900879
70 55.09999990463257
71 55.69999814033508
72 56.849998235702515
73 56.22999668121338
74 57.760000228881836
75 59.039998054504395
76 59.27000045776367
77 59.529995918273926
78 59.939998388290405
79 60.189998149871826
80 62.50999569892883
81 62.790000438690186
82 63.679999113082886
83 64.01999592781067
84 63.30999732017517
85 64.5799994468689
86 64.53999876976013
87 66.09999537467957
88 65.49999713897705
89 65.30999541282654
90 66.03999733924866
91 67.64000058174133
92 66.47999882698059
93 68.30999851226807
94 67.6800012588501
95 68.47999691963196
96 69.42999958992004
97 68.01999807357788
98 68.90999674797058
99 69.23999786376953
100 70.48999667167664
101 70.30999660491943
102 71.09999656677246
103 70.24999856948853
104 70.81999778747559
105 71.46999835968018
106 72.2000002861023
107 72.54999876022339
108 72.85000085830688
109 73.22999835014343
110 73.11999797821045
111 73.55999946594238
112 73.1499969959259
113 73.36999773979187
114 73.37999939918518
115 74.55999851226807
116 74.93999600410461
117 74.62999820709229
118 75.36999583244324
119 75.11999607086182
120 74.94999766349792
121 76.12999677658081
122 75.59999823570251
123 75.12999773025513
124 76.17999911308289
125 76.12999677658081
126 76.1900007724762
127 76.58999562263489
128 76.60999894142151
129 77.35999822616577
130 77.17999815940857
131 77.05999612808228
132 77.36999988555908
133 77.1399974822998
134 76.71999931335449
135 77.05999612808228
136 78.24999690055847
137 77.93999910354614
138 77.70000100135803
139 78.03999781608582
140 78.24999690055847
141 78.16999554634094
142 77.70999670028687
143 77.9699981212616
144 78.6300003528595
145 78.83999943733215
146 79.0399968624115
147 79.71999645233154
148 79.1700005531311
149 78.90999913215637

==> data/comparison_other_methods/snas.dat <==
0 31.301
1 37.053
2 41.381
3 45.59
4 48.936
5 50.137
6 51.983
7 54.504
8 56.189
9 58.143
10 60.122
11 60.122
12 60.917
13 62.61
14 64.864
15 65.233
16 65.169
17 66.493
18 66.985
19 67.524
20 67.944
21 68.19
22 68.801
23 69.979
24 69.421
25 70.344
26 70.236
27 70.097
28 70.237
29 70.744
30 70.533
31 70.635
32 71.57
33 71.909
34 71.917
35 71.755
36 71.755
37 72.305
38 71.51
39 72.502
40 73.144
41 73.156
42 72.287
43 73.734
44 74.056
45 73.433
46 72.886
47 73.918
48 73.814
49 74.143
50 75.1
51 74.942
52 75.237
53 75.306
54 74.859
55 74.816
56 75.049
57 74.72
58 74.931
59 75.649
60 75.184
61 75.429
62 76.245
63 76.587
64 76.595
65 76.937
66 77.283
67 76.331
68 77.751
69 77.382
70 76.832
71 77.24
72 77.921
73 78.015
74 78.425
75 78.462
76 78.325
77 78.694
78 78.612
79 78.637
80 79.059
81 79.585
82 79.347
83 79.347
84 79.347
85 79.774
86 79.959
87 79.933
88 79.878
89 80.647
90 80.541
91 80.511
92 80.925
93 80.819
94 80.919
95 80.939
96 81.42
97 80.973
98 81.14
99 81.551
100 81.456
101 80.903
102 81.689
103 82.421
104 81.953
105 81.796
106 81.835
107 82.131
108 82.974
109 83.229
110 82.531
111 82.539
112 82.866
113 83.265
114 83.265
115 83.235
116 83.161
117 83.606
118 83.475
119 84.171
120 83.497
121 83.428
122 83.797
123 84.577
124 84.092
125 84.117
126 84.337
127 83.887
128 84.596
129 84.969
130 84.593
131 84.529
132 84.674
133 84.305
134 84.687
135 85.071
136 84.92
137 84.545
138 84.589
139 84.946
140 84.841
141 84.419
142 84.907
143 84.328

==> data/enase_acc_compairson_high_big_ss.dat <==
1 0.375
2 0.436
3 0.471
4 0.511
5 0.554
6 0.561
7 0.567
8 0.588
9 0.596
10 0.622
11 0.622
12 0.633
13 0.635
14 0.642
15 0.643
16 0.654
17 0.671
18 0.663
19 0.673
20 0.656
21 0.682
22 0.680
23 0.697
24 0.710
25 0.688
26 0.696
27 0.701
28 0.691
29 0.718
30 0.713
31 0.714
32 0.712
33 0.697
34 0.732
35 0.721
36 0.737
37 0.728
38 0.739
39 0.742
40 0.729
41 0.745
42 0.736
43 0.731
44 0.725
45 0.751
46 0.749
47 0.738
48 0.741
49 0.746
50 0.753

==> data/enase_acc_compairson_high_orig_ss.dat <==
1 0.319
2 0.347
3 0.367
4 0.411
5 0.421
6 0.434
7 0.450
8 0.473
9 0.459
10 0.482
11 0.481
12 0.504
13 0.505
14 0.506
15 0.508
16 0.538
17 0.509
18 0.535
19 0.543
20 0.531
21 0.543
22 0.545
23 0.538
24 0.535
25 0.562
26 0.571
27 0.562
28 0.570
29 0.565
30 0.574
31 0.565
32 0.581
33 0.580
34 0.576
35 0.588
36 0.612
37 0.592
38 0.595
39 0.599
40 0.595
41 0.595
42 0.599
43 0.696
44 0.608
45 0.614
46 0.606
47 0.647
48 0.607
49 0.628
50 0.607

==> data/enase_acc_compairson_low_big_ss.dat <==
1 0.353
2 0.415
3 0.446
4 0.481
5 0.506
6 0.525
7 0.548
8 0.551
9 0.570
10 0.593
11 0.582
12 0.599
13 0.602
14 0.591
15 0.584
16 0.617
17 0.623
18 0.621
19 0.631
20 0.626
21 0.615
22 0.646
23 0.640
24 0.645
25 0.655
26 0.639
27 0.660
28 0.661
29 0.677
30 0.653
31 0.681
32 0.660
33 0.680
34 0.656
35 0.701
36 0.674
37 0.702
38 0.649
39 0.692
40 0.694
41 0.703
42 0.698
43 0.686
44 0.649
45 0.698
46 0.696
47 0.712
48 0.726
49 0.694
50 0.723

==> data/enase_acc_compairson_low_orig_ss.dat <==
1 0.298
2 0.324
3 0.335
4 0.375
5 0.376
6 0.386
7 0.410
8 0.429
9 0.414
10 0.458
11 0.436
12 0.447
13 0.463
14 0.467
15 0.479
16 0.474
17 0.467
18 0.501
19 0.502
20 0.485
21 0.484
22 0.503
23 0.516
24 0.499
25 0.525
26 0.540
27 0.537
28 0.518
29 0.523
30 0.516
31 0.554
32 0.537
33 0.516
34 0.520
35 0.542
36 0.501
37 0.527
38 0.546
39 0.536
40 0.531
41 0.551
42 0.515
43 0.350
44 0.547
45 0.584
46 0.549
47 0.429
48 0.566
49 0.511
50 0.541

==> data/enase_acc_compairson_mean_big_ss.dat <==
1 0.364
2 0.426
3 0.459
4 0.496
5 0.530
6 0.543
7 0.558
8 0.570
9 0.583
10 0.608
11 0.602
12 0.616
13 0.619
14 0.616
15 0.614
16 0.635
17 0.647
18 0.642
19 0.652
20 0.641
21 0.648
22 0.663
23 0.669
24 0.677
25 0.672
26 0.667
27 0.681
28 0.676
29 0.698
30 0.683
31 0.698
32 0.686
33 0.689
34 0.694
35 0.711
36 0.705
37 0.715
38 0.694
39 0.717
40 0.712
41 0.724
42 0.717
43 0.709
44 0.687
45 0.725
46 0.722
47 0.725
48 0.733
49 0.720
50 0.738

==> data/enase_acc_compairson_mean_orig_ss.dat <==
1 0.308
2 0.335
3 0.351
4 0.393
5 0.399
6 0.410
7 0.430
8 0.451
9 0.437
10 0.470
11 0.459
12 0.475
13 0.484
14 0.486
15 0.494
16 0.506
17 0.488
18 0.518
19 0.522
20 0.508
21 0.513
22 0.524
23 0.527
24 0.517
25 0.543
26 0.555
27 0.550
28 0.544
29 0.544
30 0.545
31 0.560
32 0.559
33 0.548
34 0.548
35 0.565
36 0.556
37 0.560
38 0.570
39 0.567
40 0.563
41 0.573
42 0.557
43 0.523
44 0.577
45 0.599
46 0.578
47 0.538
48 0.586
49 0.569
50 0.574

==> data/filter_type_enas_data/enas_filters_s1_l1.dat <==
1 0
2 9
3 5
4 0
5 0
6 11
7 0
8 0
9 0
10 1
11 8
12 0
13 8
14 0
15 8
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s1_l10.dat <==
1 0
2 10
3 5
4 0
5 0
6 7
7 0
8 0
9 0
10 0
11 11
12 1
13 10
14 0
15 5
16 0
17 1
18 0


==> data/filter_type_enas_data/enas_filters_s1_l11.dat <==
1 0
2 9
3 7
4 0
5 0
6 9
7 0
8 0
9 1
10 1
11 7
12 0
13 6
14 1
15 8
16 1
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s1_l12.dat <==
1 1
2 9
3 5
4 2
5 0
6 8
7 0
8 0
9 2
10 0
11 7
12 0
13 7
14 1
15 7
16 1
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s1_l2.dat <==
1 0
2 8
3 6
4 0
5 0
6 9
7 0
8 1
9 1
10 1
11 9
12 0
13 6
14 1
15 7
16 0
17 1
18 0


==> data/filter_type_enas_data/enas_filters_s1_l3.dat <==
1 0
2 3
3 6
4 0
5 0
6 12
7 4
8 0
9 1
10 0
11 5
12 0
13 7
14 0
15 12
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s1_l4.dat <==
1 0
2 6
3 5
4 0
5 0
6 7
7 1
8 0
9 0
10 0
11 9
12 1
13 10
14 0
15 8
16 0
17 1
18 2


==> data/filter_type_enas_data/enas_filters_s1_l5.dat <==
1 1
2 6
3 5
4 0
5 0
6 8
7 0
8 0
9 0
10 0
11 5
12 0
13 14
14 1
15 10
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s1_l6.dat <==
1 0
2 5
3 3
4 0
5 2
6 5
7 0
8 1
9 0
10 0
11 11
12 0
13 11
14 0
15 11
16 0
17 0
18 1


==> data/filter_type_enas_data/enas_filters_s1_l7.dat <==
1 0
2 11
3 5
4 0
5 1
6 5
7 1
8 0
9 0
10 0
11 8
12 0
13 9
14 0
15 9
16 0
17 0
18 1


==> data/filter_type_enas_data/enas_filters_s1_l8.dat <==
1 1
2 7
3 7
4 0
5 2
6 7
7 0
8 0
9 1
10 1
11 6
12 0
13 10
14 0
15 8
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s1_l9.dat <==
1 0
2 9
3 3
4 0
5 0
6 7
7 0
8 0
9 0
10 1
11 7
12 0
13 9
14 2
15 12
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s2_l1.dat <==
1 11
2 2
3 2
4 0
5 0
6 2
7 1
8 0
9 0
10 0
11 8
12 1
13 0
14 2
15 2
16 0
17 17
18 2


==> data/filter_type_enas_data/enas_filters_s2_l10.dat <==
1 0
2 1
3 11
4 0
5 1
6 14
7 10
8 1
9 0
10 8
11 0
12 1
13 0
14 2
15 0
16 0
17 1
18 0


==> data/filter_type_enas_data/enas_filters_s2_l11.dat <==
1 1
2 1
3 11
4 0
5 0
6 12
7 9
8 0
9 3
10 10
11 0
12 0
13 0
14 3
15 0
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s2_l12.dat <==
1 0
2 3
3 13
4 2
5 0
6 9
7 10
8 1
9 0
10 9
11 1
12 1
13 0
14 0
15 0
16 1
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s2_l2.dat <==
1 11
2 1
3 0
4 0
5 0
6 0
7 1
8 1
9 0
10 0
11 10
12 2
13 2
14 0
15 0
16 1
17 19
18 2


==> data/filter_type_enas_data/enas_filters_s2_l3.dat <==
1 0
2 0
3 12
4 0
5 0
6 12
7 11
8 0
9 0
10 11
11 2
12 0
13 1
14 0
15 1
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s2_l4.dat <==
1 0
2 1
3 9
4 1
5 0
6 9
7 10
8 1
9 0
10 13
11 3
12 1
13 0
14 0
15 0
16 1
17 0
18 1


==> data/filter_type_enas_data/enas_filters_s2_l5.dat <==
1 0
2 2
3 8
4 0
5 0
6 9
7 14
8 1
9 1
10 10
11 0
12 2
13 0
14 0
15 1
16 1
17 0
18 1


==> data/filter_type_enas_data/enas_filters_s2_l6.dat <==
1 2
2 0
3 6
4 0
5 1
6 16
7 9
8 1
9 0
10 9
11 0
12 1
13 2
14 0
15 1
16 0
17 2
18 0


==> data/filter_type_enas_data/enas_filters_s2_l7.dat <==
1 0
2 0
3 14
4 0
5 0
6 7
7 11
8 0
9 0
10 15
11 1
12 0
13 0
14 0
15 1
16 1
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s2_l8.dat <==
1 1
2 0
3 7
4 0
5 0
6 9
7 9
8 3
9 1
10 15
11 0
12 1
13 0
14 0
15 2
16 0
17 1
18 1


==> data/filter_type_enas_data/enas_filters_s2_l9.dat <==
1 2
2 1
3 10
4 0
5 0
6 13
7 7
8 0
9 2
10 11
11 0
12 0
13 2
14 1
15 1
16 0
17 0
18 0


==> data/filter_type_enas_data/enas_filters_s3_l1.dat <==
1 0
2 0
3 1
4 0
5 1
6 0
7 6
8 3
9 1
10 0
11 0
12 7
13 12
14 6
15 0
16 0
17 13
18 0


==> data/filter_type_enas_data/enas_filters_s3_l10.dat <==
1 0
2 0
3 0
4 0
5 1
6 1
7 5
8 1
9 1
10 0
11 0
12 12
13 9
14 9
15 1
16 1
17 9
18 0


==> data/filter_type_enas_data/enas_filters_s3_l11.dat <==
1 0
2 0
3 0
4 0
5 1
6 1
7 11
8 0
9 0
10 0
11 0
12 13
13 4
14 10
15 0
16 0
17 9
18 1


==> data/filter_type_enas_data/enas_filters_s3_l12.dat <==
1 0
2 1
3 0
4 1
5 0
6 0
7 7
8 2
9 0
10 0
11 0
12 11
13 9
14 7
15 0
16 2
17 9
18 1


==> data/filter_type_enas_data/enas_filters_s3_l2.dat <==
1 0
2 0
3 0
4 0
5 0
6 0
7 10
8 1
9 0
10 1
11 1
12 10
13 6
14 8
15 1
16 1
17 11
18 0


==> data/filter_type_enas_data/enas_filters_s3_l3.dat <==
1 1
2 1
3 1
4 0
5 0
6 0
7 11
8 1
9 0
10 0
11 0
12 7
13 8
14 7
15 2
16 1
17 10
18 0


==> data/filter_type_enas_data/enas_filters_s3_l4.dat <==
1 1
2 0
3 2
4 0
5 1
6 0
7 7
8 0
9 1
10 0
11 1
12 11
13 6
14 11
15 0
16 0
17 8
18 1


==> data/filter_type_enas_data/enas_filters_s3_l5.dat <==
1 0
2 0
3 0
4 0
5 1
6 1
7 7
8 2
9 0
10 1
11 0
12 14
13 6
14 9
15 0
16 0
17 9
18 0


==> data/filter_type_enas_data/enas_filters_s3_l6.dat <==
1 0
2 0
3 0
4 0
5 0
6 0
7 12
8 0
9 0
10 0
11 0
12 12
13 12
14 7
15 0
16 0
17 7
18 0


==> data/filter_type_enas_data/enas_filters_s3_l7.dat <==
1 0
2 0
3 1
4 0
5 0
6 0
7 14
8 0
9 1
10 0
11 0
12 8
13 8
14 8
15 0
16 1
17 9
18 0


==> data/filter_type_enas_data/enas_filters_s3_l8.dat <==
1 0
2 0
3 0
4 0
5 0
6 0
7 8
8 0
9 2
10 0
11 0
12 10
13 12
14 13
15 0
16 0
17 5
18 0


==> data/filter_type_enas_data/enas_filters_s3_l9.dat <==
1 0
2 0
3 0
4 1
5 0
6 0
7 6
8 0
9 0
10 0
11 0
12 10
13 13
14 11
15 0
16 1
17 7
18 1


==> data/rs/epoch150.dat <==
0 2.31
1 2.20
2 2.15
3 2.09
4 2.06
5 2.05
6 2.04
7 2.04
8 2.04
9 2.05
10 2.04
11 2.03
12 2.04
13 2.05
14 2.04
15 2.03
16 2.00
17 1.99
18 1.97
19 1.99
20 1.96
21 1.95
22 1.95
23 1.93
24 1.91
25 1.91
26 1.88
27 1.87
28 1.87
29 1.83
30 1.81
31 1.83
32 1.79
33 1.80
34 1.79
35 1.79
36 1.79
37 1.80
38 1.80
39 1.78
40 1.76
41 1.74
42 1.75
43 1.75
44 1.72
45 1.71
46 1.69
47 1.69
48 1.71
49 1.68
50 1.69
51 1.66
52 1.63
53 1.65
54 1.62
55 1.64
56 1.60
57 1.61
58 1.61
59 1.58
60 1.58
61 1.57
62 1.53
63 1.52
64 1.53
65 1.53
66 1.46
67 1.47
68 1.44
69 1.41
70 1.38
71 1.37
72 1.37
73 1.35
74 1.30
75 1.30
76 1.27
77 1.25
78 1.26
79 1.23
80 1.21
81 1.18
82 1.17
83 1.13
84 1.16
85 1.10
86 1.10
87 1.11
88 1.07
89 1.12
90 1.07
91 1.07
92 1.08
93 1.03
94 1.04
95 1.02
96 1.01
97 1.05
98 0.99
99 0.98
100 0.97
101 0.97
102 0.96
103 0.95
104 0.92
105 0.94
106 0.92
107 0.92
108 0.88
109 0.90
110 0.90
111 0.87
112 0.89
113 0.91
114 0.87
115 0.85
116 0.83
117 0.88
118 0.85
119 0.83
120 0.81
121 0.82
122 0.82
123 0.83
124 0.82
125 0.79
126 0.81
127 0.79
128 0.79
129 0.77
130 0.79
131 0.78
132 0.77
133 0.79
134 0.75
135 0.76
136 0.74
137 0.75
138 0.75
139 0.73
140 0.74
141 0.74
142 0.74
143 0.72
144 0.74
145 0.71
146 0.70
147 0.71
148 0.71
149 0.69

==> data/rs/epoch250.dat <==
0 2.29
1 2.17
2 2.13
3 2.09
4 2.06
5 2.05
6 2.05
7 2.03
8 2.04
9 2.04
10 2.02
11 2.04
12 2.06
13 2.07
14 2.03
15 2.03
16 2.02
17 2.01
18 1.99
19 1.97
20 1.97
21 1.98
22 1.96
23 1.94
24 1.96
25 1.95
26 1.97
27 1.92
28 1.91
29 1.89
30 1.87
31 1.86
32 1.83
33 1.86
34 1.80
35 1.79
36 1.77
37 1.79
38 1.75
39 1.79
40 1.76
41 1.75
42 1.75
43 1.76
44 1.77
45 1.72
46 1.74
47 1.73
48 1.73
49 1.72
50 1.69
51 1.67
52 1.70
53 1.70
54 1.68
55 1.66
56 1.67
57 1.68
58 1.63
59 1.64
60 1.60
61 1.61
62 1.61
63 1.60
64 1.61
65 1.58
66 1.57
67 1.57
68 1.53
69 1.58
70 1.54
71 1.52
72 1.52
73 1.52
74 1.50
75 1.49
76 1.49
77 1.46
78 1.47
79 1.45
80 1.47
81 1.43
82 1.43
83 1.42
84 1.42
85 1.41
86 1.41
87 1.38
88 1.36
89 1.38
90 1.37
91 1.36
92 1.35
93 1.32
94 1.31
95 1.32
96 1.30
97 1.29
98 1.27
99 1.24
100 1.29
101 1.26
102 1.22
103 1.25
104 1.23
105 1.23
106 1.20
107 1.23
108 1.22
109 1.18
110 1.20
111 1.17
112 1.17
113 1.15
114 1.15
115 1.14
116 1.12
117 1.10
118 1.10
119 1.12
120 1.08
121 1.08
122 1.10
123 1.08
124 1.07
125 1.06
126 1.02
127 1.02
128 1.06
129 1.04
130 1.01
131 1.02
132 1.03
133 1.04
134 1.06
135 1.01
136 1.01
137 0.96
138 0.95
139 0.98
140 0.97
141 0.95
142 0.96
143 0.94
144 0.96
145 0.94
146 0.96
147 0.93
148 0.98
149 0.96
150 0.94
151 0.91
152 0.90
153 0.90
154 0.91
155 0.90
156 0.90
157 0.88
158 0.89
159 0.88
160 0.90
161 0.87
162 0.85
163 0.84
164 0.85
165 0.84
166 0.85
167 0.81
168 0.84
169 0.83
170 0.84
171 0.86
172 0.82
173 0.84
174 0.85
175 0.81
176 0.83
177 0.83
178 0.82
179 0.78
180 0.80
181 0.78
182 0.79
183 0.80
184 0.81
185 0.78
186 0.77
187 0.78
188 0.75
189 0.79
190 0.75
191 0.78
192 0.75
193 0.73
194 0.73
195 0.77
196 0.76
197 0.73
198 0.76
199 0.75
200 0.73
201 0.75
202 0.72
203 0.73
204 0.73
205 0.74
206 0.72
207 0.72
208 0.74
209 0.73
210 0.72
211 0.69
212 0.72
213 0.68
214 0.68
215 0.69
216 0.69
217 0.69
218 0.71
219 0.72
220 0.68
221 0.67
222 0.69
223 0.68
224 0.69
225 0.67
226 0.68
227 0.67
228 0.65
229 0.68
230 0.66
231 0.66
232 0.65
233 0.64
234 0.66
235 0.66
236 0.65
237 0.64
238 0.63
239 0.66
240 0.64
241 0.63
242 0.64
243 0.63
244 0.64
245 0.63
246 0.63
247 0.62
248 0.62
249 0.64

==> data/rs/epoch50.dat <==
0 2.30
1 2.19
2 2.13
3 2.10
4 2.08
5 2.07
6 2.05
7 2.05
8 2.04
9 2.05
10 2.04
11 2.04
12 2.04
13 2.04
14 2.07
15 2.02
16 2.02
17 2.02
18 2.00
19 2.01
20 1.95
21 1.97
22 1.95
23 1.94
24 1.93
25 1.90
26 1.85
27 1.78
28 1.79
29 1.77
30 1.74
31 1.74
32 1.69
33 1.71
34 1.69
35 1.69
36 1.67
37 1.66
38 1.64
39 1.63
40 1.61
41 1.58
42 1.59
43 1.55
44 1.51
45 1.49
46 1.47
47 1.41
48 1.41
49 1.40

==> data/rs/epoch500.dat <==
0 2.28
1 2.18
2 2.11
3 2.11
4 2.07
5 2.06
6 2.04
7 2.03
8 2.03
9 2.03
10 2.03
11 2.05
12 2.04
13 2.05
14 2.05
15 2.04
16 2.03
17 2.00
18 2.00
19 1.98
20 1.99
21 1.95
22 1.94
23 1.95
24 1.97
25 1.94
26 1.91
27 1.91
28 1.90
29 1.93
30 1.90
31 1.90
32 1.91
33 1.88
34 1.88
35 1.86
36 1.85
37 1.88
38 1.85
39 1.85
40 1.83
41 1.81
42 1.83
43 1.83
44 1.81
45 1.79
46 1.83
47 1.81
48 1.80
49 1.79
50 1.78
51 1.76
52 1.80
53 1.78
54 1.76
55 1.75
56 1.73
57 1.75
58 1.74
59 1.74
60 1.72
61 1.73
62 1.73
63 1.72
64 1.73
65 1.68
66 1.69
67 1.69
68 1.66
69 1.69
70 1.67
71 1.66
72 1.65
73 1.66
74 1.65
75 1.65
76 1.67
77 1.63
78 1.60
79 1.60
80 1.64
81 1.58
82 1.58
83 1.54
84 1.56
85 1.58
86 1.59
87 1.56
88 1.56
89 1.56
90 1.53
91 1.51
92 1.52
93 1.52
94 1.52
95 1.51
96 1.51
97 1.49
98 1.51
99 1.48
100 1.49
101 1.48
102 1.48
103 1.45
104 1.47
105 1.46
106 1.44
107 1.46
108 1.42
109 1.43
110 1.42
111 1.38
112 1.39
113 1.41
114 1.37
115 1.37
116 1.39
117 1.37
118 1.38
119 1.38
120 1.34
121 1.37
122 1.35
123 1.34
124 1.33
125 1.35
126 1.34
127 1.36
128 1.28
129 1.35
130 1.30
131 1.30
132 1.28
133 1.27
134 1.29
135 1.28
136 1.28
137 1.26
138 1.27
139 1.24
140 1.26
141 1.24
142 1.23
143 1.21
144 1.21
145 1.28
146 1.25
147 1.21
148 1.21
149 1.25
150 1.22
151 1.19
152 1.23
153 1.21
154 1.22
155 1.20
156 1.18
157 1.16
158 1.18
159 1.15
160 1.18
161 1.18
162 1.13
163 1.18
164 1.15
165 1.18
166 1.11
167 1.16
168 1.13
169 1.14
170 1.14
171 1.14
172 1.15
173 1.13
174 1.12
175 1.11
176 1.12
177 1.11
178 1.13
179 1.10
180 1.07
181 1.04
182 1.06
183 1.12
184 1.09
185 1.07
186 1.08
187 1.06
188 1.08
189 1.09
190 1.05
191 1.06
192 1.04
193 1.03
194 1.02
195 1.01
196 0.99
197 1.01
198 1.00
199 1.00
200 1.03
201 1.01
202 0.98
203 1.01
204 0.97
205 0.99
206 0.97
207 1.01
208 0.96
209 0.98
210 0.96
211 0.95
212 0.96
213 0.94
214 0.96
215 0.96
216 0.97
217 0.92
218 0.94
219 0.92
220 0.94
221 0.97
222 0.96
223 0.94
224 0.95
225 0.94
226 0.93
227 0.92
228 0.90
229 0.92
230 0.92
231 0.91
232 0.89
233 0.89
234 0.88
235 0.85
236 0.90
237 0.89
238 0.89
239 0.85
240 0.85
241 0.87
242 0.86
243 0.85
244 0.89
245 0.86
246 0.87
247 0.87
248 0.84
249 0.85
250 0.85
251 0.92
252 0.86
253 0.86
254 0.85
255 0.86
256 0.84
257 0.84
258 0.84
259 0.89
260 0.82
261 0.82
262 0.83
263 0.81
264 0.80
265 0.81
266 0.81
267 0.81
268 0.78
269 0.82
270 0.79
271 0.81
272 0.79
273 0.82
274 0.79
275 0.80
276 0.79
277 0.80
278 0.78
279 0.81
280 0.78
281 0.77
282 0.77
283 0.78
284 0.75
285 0.76
286 0.78
287 0.75
288 0.78
289 0.75
290 0.76
291 0.75
292 0.74
293 0.80
294 0.77
295 0.75
296 0.77
297 0.74
298 0.75
299 0.74
300 0.73
301 0.73
302 0.76
303 0.72
304 0.73
305 0.76
306 0.74
307 0.74
308 0.73
309 0.74
310 0.69
311 0.72
312 0.71
313 0.72
314 0.71
315 0.72
316 0.70
317 0.72
318 0.70
319 0.70
320 0.70
321 0.69
322 0.68
323 0.73
324 0.69
325 0.67
326 0.68
327 0.67
328 0.68
329 0.70
330 0.68
331 0.65
332 0.68
333 0.66
334 0.69
335 0.64
336 0.66
337 0.66
338 0.65
339 0.66
340 0.66
341 0.65
342 0.64
343 0.67
344 0.61
345 0.64
346 0.63
347 0.63
348 0.64
349 0.62
350 0.64
351 0.63
352 0.63
353 0.62
354 0.62
355 0.64
356 0.62
357 0.62
358 0.62
359 0.60
360 0.62
361 0.61
362 0.61
363 0.63
364 0.60
365 0.62
366 0.61
367 0.62
368 0.60
369 0.60
370 0.60
371 0.61
372 0.59
373 0.60
374 0.59
375 0.58
376 0.59
377 0.59
378 0.58
379 0.59
380 0.59
381 0.57
382 0.56
383 0.58
384 0.57
385 0.59
386 0.57
387 0.56
388 0.56
389 0.57
390 0.56
391 0.56
392 0.56
393 0.54
394 0.56
395 0.56
396 0.56
397 0.53
398 0.54
399 0.54
400 0.53
401 0.55
402 0.55
403 0.52
404 0.52
405 0.55
406 0.56
407 0.54
408 0.50
409 0.52
410 0.52
411 0.52
412 0.53
413 0.51
414 0.52
415 0.52
416 0.59
417 0.54
418 0.50
419 0.53
420 0.53
421 0.50
422 0.51
423 0.50
424 0.49
425 0.50
426 0.53
427 0.50
428 0.49
429 0.52
430 0.48
431 0.47
432 0.48
433 0.48
434 0.50
435 0.47
436 0.48
437 0.46
438 0.47
439 0.47
440 0.46
441 0.47
442 0.48
443 0.48
444 0.46
445 0.46
446 0.48
447 0.47
448 0.45
449 0.47
450 0.49
451 0.46
452 0.44
453 0.47
454 0.48
455 0.45
456 0.43
457 0.44
458 0.46
459 0.46
460 0.45
461 0.44
462 0.45
463 0.45
464 0.44
465 0.45
466 0.46
467 0.45
468 0.43
469 0.44
470 0.44
471 0.45
472 0.44
473 0.43
474 0.42
475 0.44
476 0.43
477 0.42
478 0.43
479 0.42
480 0.43
481 0.43
482 0.42
483 0.43
484 0.42
485 0.43
486 0.41
487 0.45
488 0.42
489 0.43
490 0.41
491 0.41
492 0.42
493 0.44
494 0.44
495 0.42
496 0.41
497 0.42
498 0.47
499 0.41

==> notes.txt <==
Introduction and formulation - 1 + 1/2
Related Work - 1/2
Method - 2
Experiments and Results - 2
Discussion - 1
Conclusion - 1/4

1/2(Method) + 3/4(Discussion) + 1/2(Exp. and results)


-2. Debo's feedback on section 3.1
-1. How do you explain the fact that even after the given number of epochs is over the validation loss hasn't converged so that means the method is not really providing the best architecture it could have discovered upon convergence. Ans - We view arch. search as a trade off between the resources which can be supplied against the optimality of the discovered architecture.
0.5 Comparison of epsilon-greedy with our frequency based exploration.
0. Organize related work more succinctly and segregate into different small paragraphs
1. What is your specific contribution? Should go in Intro
3. Ask someone to proofread the language of related work.
5. Revise the Related work part thoroughly and make it clear where exactly we fit in, draw some more parallels with other works and ours.
6. The policy P_2 already has exploratory part which allows it to sample low strength options.
7. Why can not you decay the value of lambda in softmax of P_2 directly?
8. Why to sample only two paths when we can do better?
9. Change titles of subsection in discussion
10. If training loss is minimum for the one with highes epoch then highlight it in experimental results
12. Talk about the aliasing problem in classical use of symmetric convolutions and why it is not relevant here. Use jargons like anchor point https://datascience.stackexchange.com/questions/23183/why-convolutions-always-use-odd-numbers-as-filter-size
https://dsp.stackexchange.com/questions/13419/why-do-we-always-use-square-kernels-for-filters
Appendix Material -
